Scalable Data Discovery Using Profiles

We study the problem of discovering joinable datasets at scale. This is, how to automatically discover pairs of attributes in a massive collection of independent, heterogeneous datasets that can be joined. Exact (e.g., based on distinct values) and hash-based (e.g., based on locality-sensitive hashing) techniques require indexing the entire dataset, which is unattainable at scale. To overcome this issue, we approach the problem from a learning perspective relying on profiles. These are succinct representations that capture the underlying characteristics of the schemata and data values of datasets, which can be efficiently extracted in a distributed and parallel fashion. Profiles are then compared, to predict the quality of a join operation among a pair of attributes from different datasets. In contrast to the state-of-the-art, we define a novel notion of join quality that relies on a metric considering both the containment and cardinality proportions between candidate attributes. We implement our approach in a system called NextiaJD, and present extensive experiments to show the predictive performance and computational efficiency of our method. Our experiments show that NextiaJD obtains similar predictive performance to that of hash-based methods, yet we are able to scale-up to larger volumes of data. Also, NextiaJD generates a considerably less amount of false positives, which is a desirable feature at scale.

==> charts/imbalance/imbalance.dat <==
"Class 0"	105974
"Class 1"	2353
"Class 2"	706
"Class 3"	618
"Class 4"	727

==> charts/imbalance/ovr.dat <==
"RF_0"	50	26.7143505903724	8.01544050862852	7.01634877384196	8.25386012715713
"RF_1"	12.4946876328092	50	12.5159371015725	12.4946876328092	12.4946876328092
"RF_2"	12.5354107648725	12.5354107648725	50	12.4645892351275	12.4645892351275
"RF_3"	12.4696356275304	12.4696356275304	12.4696356275304	50.0404858299595	12.5506072874494
"RF_4"	12.4484181568088	12.5171939477304	12.5171939477304	12.5171939477304	50

==> charts/performance/numberOfDatasets.dat <==
"XS"	28
"S"	46
"M"	46
"L"	19


==> charts/performance/pre.dat <==
"XS"	0.075621335	1.399581738	15.19605228
"S"	11.97598692	20.47425046	111.1809278
"M"	266.6329184	30.87836425	347.2757401
"L"	?	?	1364.72

==> charts/performance/queryByAttribute.dat <==
"XS"	1.54E-04	?	0.485371735
"S"	1.39E-04	?	0.670460182
"M"	1.45E-04	?	0.669779542
"L"	?	?	0.258979112

==> charts/performance/queryByDataset.dat <==
"XS"	0.024423563	4.217166209	9.321945161
"S"	0.082069949	152.3070649	23.05019248
"M"	0.087235157	160.2930171	25.95082453
"L"	?	?	5.015613407

==> charts/scalability/horizontal.dat <==
"10GB"	74.59986020828333	39.29074493233334	28.380906301966668	17.093558015383334	9.944265203933332	9.382478142316668
"20GB"	146.16616520601667	75.2072870187	53.8374730572	31.3162055487	16.654806208533333	12.4779243839
"30GB"	215.81621797219998	111.71328211055	80.02230103003333	46.587452482383334	24.971165913016666	18.730484491616668
"40GB"	291.7600829852166	148.32149024028334	105.34702663185	61.204837048816664	32.05760134025	23.68709961915
"50GB"	365.9068024105666	187.36758749673334	132.70683150628332	76.85765749278333	39.98997563025	28.116487243999998
"60GB"	458.8484300341833	231.8851518303	163.39198243178333	95.62000149251666	49.01320680725	35.365327216

==> charts/scalability/vertical.dat <==
"8"	196.52179661008333	99.92909859456667	69.95723228511666	27.322291402733335	14.312540907283333	9.858734917866666
"9"	225.96730484796666	115.15588643033334	78.98279529575001	31.508905394133333	16.763116454216668	12.005909093683334
"10"	263.61019238075	131.39954520516667	90.69390408575	35.71795900283333	19.47002087855	13.051636950266667
"11"	298.2357179239167	148.23775636448332	104.08862166251667	40.754135426366666	22.021860469316668	15.207714573383333
"12"	330.56253509685	164.22525314776667	115.9117934364	44.32627324771667	23.66424957663333	16.26148759045
"13"	362.5185579884334	180.16118407126666	126.55235859038334	49.14538637061666	26.32136720431667	17.40535611375
"14"	401.5717980047833	196.0401232271500	133.70861904896668	54.78988973068333	29.524590381233335	19.357389257333335
